SHELS: Exclusive Feature Sets for Novelty Detection and Continual Learning Without Class Boundaries

While deep neural networks (DNNs) have achieved impressive classification performance in closed-world learning scenarios, they typically fail to generalize to unseen categories in dynamic open-world environments, in which the number of concepts is unbounded. In contrast, human and animal learners have the ability to incrementally update their knowledge by recognizing and adapting to novel observations. In particular, humans characterize concepts via exclusive (unique) sets of essential features, which are used for both recognizing known classes and identifying novelty. Inspired by natural learners, we introduce a Sparse High-level-Exclusive, Low-level-Shared feature representation (SHELS) that simultaneously encourages learning exclusive sets of high-level features and essential, shared low-level features. The exclusivity of the high-level features enables the DNN to automatically detect out-of-distribution (OOD) data, while the efficient use of capacity via sparse low-level features permits accommodating new knowledge. The resulting approach uses OOD detection to perform class-incremental continual learning without known class boundaries. We show that using SHELS for novelty detection results in statistically significant improvements over state-of-the-art OOD detection approaches over a variety of benchmark datasets. Further, we demonstrate that the SHELS model mitigates catastrophic forgetting in a class-incremental learning setting,enabling a combined novelty detection and accommodation framework that supports learning in open-world settings

==> Collas_rebuttal.txt <==

\begin{document}

We thank the reviewers for in general recognizing the novelty of the exclusive set-based representation we developed, and that it enables continual learning in the challenging setting without class boundaries. We also greatly appreciate the detailed feedback, which we have incorporated into the revised version of our manuscript. 

In general, we made the following revisions:
1.) Clarified how our approach differs from the state-of-the-art OOD detector baseline by Techapanurak et al. [2020]. Details are available in the responses to Reviewers cAt2 and NsHq.
2.) Added text and additional experiments to clarify the use and advantage of set-based exclusivity and group sparsity in our SHELS method. 
3.) Added additional continual learning baselines, AGS-CL (Jung at al. [2020]) and  GDUMB (Prabhu et al. [2020]) to evaluate the performance of our novelty accommodation approach.
4.) Integrated the OOD detector and class-incremental learning method by Lee et al [2018] to yield a new baseline for comparing to our full framework for novelty detection and accommodation in CL settings without class boundaries. Our SHELS method shows superior performance.
5.) Incorporated replay into SHELS, yielding a new SHELS-GDUMB combination that performs better in scenarios where replay is allowed (Appendix F).
6.) Added a new Appendix I detailing related work in few-shot transfer learning and modular architectures.

Changes are shown in BLUE in the revised manuscript.
 

\section{Responses}

Review1 g9Mb :

Review: The authors seem unaware of a multitude of few-shot learning works that approach the idea of low-level shared features and high level class specific features that have existed for nearly half a decade. Methods such as protonets, matching networks, MAML and their derivatives have very often approached such ideas. The authors should relate their works to those few-shot learning works -- and even compare how such methods would work for OOD detection.

Response : This is an interesting comparison to draw.  We added a detailed discussion to few-shot learning approaches in the new Appendix I, since it is a bit outside the scope of the main text of the paper, and also added a citation to protonets to the main Related Work section.

Networks trained with few-shot learning approaches based on MAML result mainly in changes at the later layers in a network (i.e. changes in higher-level features), and protonets use a learned feature embedding over which to make classification decisions, so we can see an argument for why such approaches use a shared low-level feature representation. They do not, however, address the notion of high-level set-based exclusivity discussed in our work. Such a concept is less relevant to the few-shot learning paradigm, which is more concerned with learning models that can be quickly adjusted to new tasks when new data is presented, but could certainly be adapted for use in few-shot learning. In contrast, OOD detection approaches must differentiate novel OOD data *before* any model updates, and so this notion of maintaining high-level exclusivity (among both previously seen and OOD classes) becomes very important in the OOD detection paradigm. Few-shot learning approaches such as MAML address a transfer learning problem where they do not need to maintain performance on previous tasks, and are thus more suited to fast adaptation rather than novelty detection. Further, the prior work in few-shot learning doesn’t explicitly discuss or evaluate the low-level shared or high-level exclusive feature representations that our approach explicitly encourages in the loss function, or that we explicitly evaluate with an exclusivity metric. See Appendix I for more details.

***************************************************************************************************
Review2 (cAt2):
1##
Review: I found the novelty detection method is less inspiring in general. The novelty detection is basically a cosine similarity threshold, and I am not sure how it compares to other methods.

Response :
We have clarified this in a revision to Section 4.2 and Appendix B. While our novelty detection and the baseline state-of-the-art OOD detector by Techapanurak et al. [2020] both use cosine similarity, they employ cosine similarity in different ways. In the baseline OOD detector, Techapanurak et al. train the model using the softmax of the scaled cosine similarity in the loss. Our approach uses group sparsity in combination with the **raw** cosine similarity in the loss function instead of the softmax. This choice to use the raw scores, although seemingly minor, makes a fundamental difference by inducing exclusive feature sets, because it encourages orthogonality (as discussed in Sec. 4.1.1); Appendix B empirically demonstrates that this indeed leads to exclusive sets, while the method of Techapanurak et al. does not. It is these exclusive feature sets, when used in combination with the group sparsity, that are key to our approach, and novel with respect to previous work. Additionally, we found that Techapanurak et al.’s use of normalized cosine similarities when computing the class scores and thresholds can amplify arbitrarily small feature activations (i.e., the result of noise), resulting in spurious detections. Our use of the unnormalized cosine similarities when computing the class scores and thresholds eliminates this shortcoming. 

Other OOD detectors (see Section 2) similarly threshold against distance in the activation patterns or softmax scores. Most of these methods use standard feed-forward neural networks, and as we show in Appendix B, our use of cosine similarity induces more exclusive feature sets than the typical standard CNN with linear layers used by these other methods. For the experiments, we compare only against the OOD detector by Techapanurak et al., 2020 as a baseline, since Techapanurak et al.,’s original paper established that their approach  outperforms other available OOD detectors by a large margin, and so it represents the strongest available state-of-the-art baseline. The novelty detection results in Section 5.1, shows that our approach outperform the state-of-the-art baseline, indicating that our novel way of using cosine similarity scores during training and for computing the class scores gives us state of the art performance.
________________________________________________________________________________________________
##2
Review : If the novelty detection part is not the main contribution, then the paper should highlight the combination of a novelty detection module with a continual learning framework and compete with other task boundary agnostic methods. So far such comparisons are lacking and the experiment procedure seems to only competing against the ablated version in the novel accommodation section.

Response : Novelty detection is one of our contributions, and we also show that our method can seamlessly detect and integrate novel classes with no class boundaries. To the best of our knowledge, there are no such methods that both detect and continually integrate novel classes. While the approach of Lee et al., [2018] learns a representation for both novelty detection and class incremental learning, they do not demonstrate them together as an integrated system like we do. 

We have now put the two pieces of Lee et al.’s method together and compared the resulting approach against our method in the revised paper. The updated results in Section 5.3 (Figure 8 and Figure 9) clearly show that our method is successful in detecting and accommodating novel classes in both MNIST and FMNIST, while Lee et al.’s method fails to do so. We have revised Section 5.3 to include an analysis of the success of our method while also examining why Lee et al.’s method fails to perform as well. 

We have also updated our continual learning/novelty accommodation experiments to include other continual learning frameworks for comparison. The revised results in Section 5.2 (Figure 7) and Appendix F (Figure 15 and Figure 16) compare the performance of SHELS to AGS-CL put forth by Jung at al. [2020] (a similar sparsity/pruning and masking approach) and  GDUMB by Prabhu et al. [2020] (a replay-based approach) in MNIST, FMNIST and GTSRB datasets. The updated results show that our method outperforms the state of the art AGS-CL method that has shown to perform better than EWC (Elastic Weight Consolidation - Kirkpatrick et al. [2017]) and SI (Synaptic Intelligence - Zenke et al. [2017]). While in the case of GDUMB, we observe that it clearly outperforms SHELS; however, it is important to note that SHELS does not need to store any replay data. Since it is a replay-based method, GDUMB serves as an upper bound on the test performance. As the fundamental mechanisms of SHELS are different than replay, we also show that the ideas of SHELS and GDUMB are compatible. We combined SHELS with GDUMB, creating a new replay-based SHELS approach that performs better than our original SHELS approach and is more fairly comparable to GDUMB, as detailed in Appendix F (Figure 16).
___________________________________________________________________________________________________
##3
Review :If exclusivity and group sparsity are the high level theme of how to make continual learning work in deep neural networks, then it would be better to show a curve of how various amount of exclusivity and group sparsity contributes to the success (and measuring them in other algorithms as well).

Response : Exclusivity and group sparsity both play an important role in our combined framework. Exclusivity in the high-level features is used for novelty detection and the sparsity induced by the group sparsity regularizer is exploited for novelty accommodation. We have added new experiments in addition to our original analysis of each component that examine both exclusivity and group sparsity in our algorithm, and show how they compare to other algorithms, detailed below.

In Appendix B, we empirically compute the exclusivity in features sets for our method and compare it to baseline methods, including Techapanurak et al. [2020], which uses a different formulation of cosine similarity than ours, and standard CNNs used by most other novelty detection approaches mentioned in Section 2. We have clarified this in a revision to Sec 4.1.1. The empirical exclusivity results in Appendix B show that our approach results in more exclusivity than Techapanurak et al's approach and standard CNNs used by most novelty detection algorithms. Furthermore, the results in Section 5.1 show that our approach performs better than the state-of-the-art Techapanurak et al's baseline, which in turn has been shown to perform better than other novelty detection algorithms. This demonstrates that the success of our approach is due the high exclusivity in our feature sets.

For group sparsity, we agree that showing curves of how different amounts of group sparsity regularization affect performance is useful, and so we added an additional experiment in the revisions specifically for this purpose.  See Appendix E: Additional Novelty Detection Experiments in the revised paper. We show that OOD detection performance is sensitive to the amount of group sparsity regularization and the layer-wise configuration of the group sparsity term. 
The results in Figure 13 and Figure 14 show that the decreasing layer-wise group sparsity configuration used by our method performs better than the fixed group sparsity configuration. This combined with Ablation 1 in Section 5.2 (which shows that group sparsity is integral to accommodating new classes in the continual learning setting), show that our particular method for combining group sparsity with OOD detection to enable continual learning without hurting OOD detection performance is a significant contribution of our work.

*******************************************************************************************************
Review 3 (pJpG):

##1 
Review : Gain is bit marginal
Response : -
Our results show that SHELS increases OOD detection accuracy by up to 21% over the state-of-the-art baseline, and that many of the improvements we report are statistically significant. In addition, our novel SHELS representation, combining the ideas of set-based exclusivity and sparsity, can detect OOD classes *as well as* integrate them in an incremental fashion using the same representation,which has not been shown in prior work.
 
______________________________________________________________________________________________
##2
Review : For CIFAR-10, the authors utilized VGG pre-trained on ImageNet. Because ImageNet contains images from CIFAR-10 classes, I think this choice looks a bit unnatural for me in terms of novelty detection (i.e., pre-trained features have some information about novel classes and thus novelty detection can be much easier). 

Response : We thank you for bringing this to our attention. We have updated the CIFAR10 experiments to address this. For the within-datasets experiments, we updated the CIFAR10 experiments to use an architecture that we train from scratch, consisting of 6 convolutional layers followed by 2 linear layers and lastly a cosine layer. This directly ensures a separation of features between ID and OOD data. The updated results in Section 5.1 shows that this actually *increases* our novelty detection performance for this experiment (thanks!), since the network no longer consists of pre-trained features belonging to the novel classes. For across-datasets novelty detection experiments where CIFAR10 is in-distribution(ID), we continue to use VGG16 pretrained on ImageNet. This choice remains valid since none of the OOD datasets, GTSRB and SVHN, are contained in ImageNet.

We have updated Appendix G to include the implementation details for the corrected CIFAR10 within-dataset experiments.
_______________________________________________________________________________________________
##3
Review : The proposed would have to be compared to at least some relevant baselines in the continual learning literature in order to establish their importance. For example, the author mentioned that [Lee et al., 2018] studied similar problem. Comparing with [Lee et al., 2018] would be necessary to clarify the contribution of this work (e.g. the authors can set the threshold for [Lee et al., 2018] using adversarial samples or taking mean value similar to this work).

Response : Done. While the approach of Lee et al., [2018] learns a representation for both novelty detection and class incremental learning, they do not demonstrate them together as an integrated system like we do. We have now put the two pieces of Lee et al.’s method together and compared the resulting approach against our method in the revised paper. The updated results in Section 5.3 (Figures 8 and 9) clearly show that our method is more successful in detecting and accommodating novel classes in both MNIST and FMNIST, while Lee et al.’s method fails to do so. Revised Section 5.3 includes an analysis of the success of our method while also examining why Lee et al.’s method fails to perform as well. 

We have also updated our continual learning/novelty accommodation experiments to include other continual learning frameworks to compare against. The revised results in Section 5.2 (Figure 7) and Appendix F (Figure 15 and Figure 16) compare the performance of SHELS to AGS-CL put forth by Jung at al. [2020] (a similar sparsity/pruning and masking approach) and  GDUMB by Prabhu et al.[2020] (a replay-based approach) in MNIST, FMNIST and GTSRB datasets. The updated results show that our method outperforms the state of the art AGS-CL method that has shown to perform better than EWC (Elastic Weight Consolidation - Kirkpatrick et al. [2017]) and SI (Synaptic Intelligence - Zenke et al. [2017]). While in the case of GDUMB, we observe that it clearly outperforms SHELS; however, it is important to note that SHELS does not need to store any replay data. Since it is a replay-based method, GDUMB serves as an upper bound to the test performance. As the fundamental mechanisms of SHELS are different than replay, we also show that the ideas of SHELS and GDUMB are compatible. We combined SHELS with GDUMB, creating a new replay-based SHELS approach that performs better than our original SHELS approach and is more fairly comparable to GDUMB, as detailed in Appendix F (Figure 16).
___________________________________________________________________________________________________
##4
Review : Tested dataset only has small number of classes. Because of the practical aspects of class incremental learning, it would be nice if the authors can evaluate on large-class datasets (e.g. CIFAR-100, ImageNet)

Response : We have extended the evaluation of our class incremental learning to include accommodation of longer class sequences. We use the GTSRB dataset that consists of 43 classes for this experiment. Updated results in  Appendix F (Figure 16), show the successful integration of a longer sequence of novel classes, with our SHELS approach performing significantly better than the AGS-CL baseline. After learning a sequence of novel classes, the network saturates and isn't capable of adding any new knowledge to learn.

Our model performs best when trained on relatively diverse in-distribution data. As such, our continual learning experiments train on an ID dataset containing multiple classes, which is why we do not show class-by-class experiments that start learning from a single ID class. However, in cases where starting with multiple ID classes is not feasible, the model can be pre-trained with other available datasets and deployed for continual learning. Also of note, the fixed capacity of our network reduces our ability to learn arbitrarily long class sequences. We aim to address this in future work as detailed in Section 6.
_________________________________________________________________________________________________
##5
Review : Freezing weights/activation for continual learning has been explored in [Fernando et al., 2017]. Clarify the difference would be appreciated. 

Response : Thank you for bringing up this additional reference. The approach of Fernando et al. [2017] is related to our approach in two ways. First, their architecture, by virtue of being modular, is inherently sparse, this is a connection we share with existing modular continual learning methods and have added this connection to our revised manuscript. Second, they freeze weights, as you correctly point out. However, note that their algorithm, PathNet, freezes all weights in a given module as soon as the module is trained on one task, whereas we automatically detect which weights should be frozen and which should be further tuned based on their importance to previous tasks (akin to existing regularization-based methods).

This particular suggestion brings up a broader potential discussion about SHELS and modular networks.  We have included additional discussion of modular networks, including Fernando et al.'s approach, and how they relate to SHELS as a part of Appendix I.

********************************************************************
Review4(NsHq):

##1
Review : Explain how the OOD detection significantly differs from Techepanurak. 

Response : 
We have clarified these distinctions between our work and Techapanurak et al. [2020] in revisions to Section 4.1.1 and 4.2, with supporting evidence in Appendix B.

While our novelty detection and the baseline state-of-the-art OOD detector by Techapanurak et al. [2020] both use cosine similarity, they employ cosine similarity in different ways. In the baseline OOD detector, Techapanurak et al. train the model using the softmax of the scaled cosine similarity in the loss. Our approach uses group sparsity in combination with the **raw** cosine similarity in the loss function instead of the softmax. This choice to use the raw scores, although seemingly minor, makes a _fundamental_ difference by inducing exclusive feature sets, because it encourages orthogonality (as discussed in Sec. 4.1.1); Appendix B empirically demonstrates that this indeed leads to exclusive sets, while the method of Techapanurak et al. does not. It is these exclusive feature sets, when used in combination with the group sparsity, that are key to our approach, and novel with respect to previous work.

Additionally, we found that Techapanurak et al.’s use of normalized cosine similarities when computing the class scores and  thresholds can amplify arbitrarily small feature activations (i.e., the result of noise), resulting in spurious detections.  Our use of the unnormalized cosine similarities when computing the class scores and thresholds eliminates this shortcoming.

For the experiments, we compare only against the OOD detector by Techapanurak et al., 2020 as a baseline, since Techapanurak et al.,’s original paper established that their approach outperforms other available OOD detectors by a large margin, and so we compared against it only as the strongest available state-of-the-art baseline. The novelty detection results in Section 5.1 show that our approach outperform the state-of-the-art baseline, clearly indicating that our novel way using cosine similarity scores during training and for computing the class scores gives us state-of-the-art performance.


_____________________________________________________________________________________________________
##2
Review : The experimental depth of the novelty integration section is greatly lacking. The authors claim an algorithmic innovation for novelty accommodation. However, they do not compare to common CL methods that also alleviate forgetting: (1) In this case of class incremental learning (Class-IL), replay approaches are known to perform very well with modest quantities of stored data (refer to GDumb). (2) In the case of Task-IL (requiring task labels), regularization and partitioning approaches perform very well (Synaptic Intelligence - Zenke et al, 2017, PSP - cheung et al, 2019). In other words, how does the sparsity penalty introduced by the authors compare to other approaches in the existing CL literature? For a review see Van de Ven & Tolias, 2019 (3) They should include a joint training upper bound curve in the plots, to measure degree of forgetting.

Response: 
We have updated our continual learning/novelty accommodation experiments to include other continual learning frameworks to compare against, including AGS-CL put forth by Jung at al. [2020] (a similar sparsity/pruning and masking approach) and  GDUMB by Prabhu et al. [2020] (a replay-based approach) on the MNIST, FMNIST, and GTSRB datasets.

The revised results in Section 5.2 (Figure 7) and Appendix F (Figure 15 and Figure 16) show that our SHELS method outperforms the state-of-the-art AGS-CL method that has shown to perform better than EWC (Elastic Weight Consolidation - Kirkpatrick et al. [2017]) and SI (Synaptic Intelligence - Zenke et al. [2017]). In the case of GDUMB, we observe that it outperforms SHELS; however, it is important to note that SHELS does not need to store any replay data. Since it is a replay-based method, GDUMB serves as an upper bound to the test performance. As the fundamental mechanisms of SHELS are different than replay, we also show that the ideas of SHELS and GDUMB are compatible. We combined SHELS with GDUMB, creating a new replay-based SHELS approach that performs better than our original SHELS approach and is more fairly comparable to GDUMB, as detailed in Appendix F (Figure 16).
___________________________________________________________________________________________________________
##3
Review: Add more difficult datasets for novelty integration. MNIST and FMNIST are too easy. Consider adding Cifar10, Cifar100 and Imagenet-derived datasets. 

Response:We have updated our continual learning experiments to extend to the GSTRB dataset that consists of 43 classes of real images of physical traffic sign instances; see Appendix F(Figure 16). 
Due to time constraints of the rebuttal period, and the other additional experiments we did run, we were unable to complete experiments for Imagenet-derived datasets, although we will consider running these experiments in the future.



_________________________________________________________________________________________________________
##4
Review: Add Longer task sequences. Currently only shows 3, for MNIST.

Response: We have extended the evaluation of our class incremental learning to include accommodation of longer class sequences. We use the GTSRB dataset that consists of 43 classes for this experiment. Updated results in  Appendix F (Figure 16), show the successful integration of a longer sequence of novel classes, with our SHELS performing significantly better than the AGS-CL baseline. After learning a sequence of novel classes, the network saturates and isn't capable of adding any new knowledge to learn.

Our model performs best when trained on relatively diverse in-distribution data. As such, our continual learning experiments train on an ID dataset containing multiple classes, which is why we do not show class-by-class experiments that start learning from a single ID class. However, in cases where starting with multiple ID classes is not feasible, the model can be pre-trained with other available datasets and deployed for continual learning. Also of note, the fixed capacity of our network reduces our ability to learn arbitrarily long class sequences. We aim to address this in future work as detailed in Section 6.

___________________________________________________________________________________________________________
## 5
Review: Additionally, some ablation study can be useful – compare removing the sparse penalty and only use a pre-trained network and see how well the expanding cosine exclusivity layer does in detection OOD incrementally. 

Response:
As detailed in Section 5.2 Ablation 1, without group sparsity in the network, the network will fail to accommodate new classes even when correctly identified as novel. Consequently, as the network expands the set-based exclusivity layer with each new class, it will continue to detect future OOD classes; however, it will also increase its OOD confidence scores for the ID classes, which now include classes that the model has failed to learn. We have run this experiment in order to confirm this, but the mixing of initially learned ID data with newly-incorporated previously-OOD ID data makes the results difficult to interpret, and we feel the ablations are better shown in the more isolated continual learning experiments of Section 5.2 and the OOD detection over multiple OOD class experiments of Section 5.1.  We are, however, happy to incorporate these new ablation experiments as an appendix, if the reviewers strongly feel that they are necessary.

\end{document}

